Swarm Intelligence in Geo-Localization: A Multi-Agent Large Vision-Language Model Collaborative Framework

Visual geo-localization demands in-depth knowledge and advanced reasoning skills to associate images with precise real-world geographic locations. Existing image database retrieval methods are limited by the impracticality of storing sufficient visual records of global landmarks. Recently, Large Vision-Language Models (LVLMs) have demonstrated the capability of geo-localization through Visual Question Answering (VQA), enabling a solution that does not require external geo-tagged image records. However, the performance of a single LVLM is still limited by its intrinsic knowledge and reasoning capabilities. To address these challenges, we introduce smileGeo, a novel visual geo-localization framework that leverages multiple Internet-enabled LVLM agents operating within an agent-based architecture. By facilitating inter-agent communication, smileGeo integrates the inherent knowledge of these agents with additional retrieved information, enhancing the ability to effectively localize images. Furthermore, our framework incorporates a dynamic learning strategy that optimizes agent communication, reducing redundant interactions and enhancing overall system efficiency. To validate the effectiveness of the proposed framework, we conducted experiments on three different datasets, and the results show that our approach significantly outperforms current state-of-the-art methods. The source code is available at https://anonymous.4open.science/r/ViusalGeoLocalization-F8F5.

==> data/baselines.txt <==
title,natural1,human1,overall1,natural2,human2,overall2
Infi-MM,19.2547,21.4133,20.9883,0.9938,0.3351,0.4648
Qwen-VL,42.4845,37.4657,38.4540,4.9689,11.2093,9.9804
vip-llava-13b,20.6211,15.4127,16.4384,8.323,4.3558,5.137
vip-llava-7b,21.9876,18.4892,19.1781,31.9255,56.5032,51.6634
llava-1.5-7b,17.3913,16.3265,16.5362,27.205,47.2129,43.273
llava-1.6-7b-mistral,0.3727,0.0914,0.1468,0.8696,2.1627,1.908
llava-1.6-7b-vicuna,2.2360,2.0713,2.1037,6.9565,15.8696,14.1145
llava-1.6-13b,10.4348,8.8943,9.1977,12.1739,28.2668,25.0978
llava-1.6-34b,10.3106,9.1379,9.3689,52.795,77.1855,72.3826
CogVLM,7.7019,7.5845,7.6076,6.8323,10.3564,9.6624
claude-3-opus,22.06,37.38,16.5468,33.0435,40.7125,39.2027
GPT-4o-mini,27.5776,35.3443,33.8145,61.9876,87.6028,82.5587
Gemini-1.5-pro,55.6522,60.3107,59.3933,62.2360,82.8206,78.7671
\textbf{\name},\textbf{57.1476},\textbf{63.4532},\textbf{63.0457},\textbf{76.1535},\textbf{85.4603},\textbf{84.1799}

==> data/dataset.txt <==
Category; ImageNum; CityNum; CountryNum; Attractions
Man-made;253,118;2313;143;10,492
Natural;40,087;1044;97;1,849

==> data/exp_agent_num.txt <==
x,Blender,PHP,Reflexion,Debate,DyLAN,Ours
1,73.5622,80.5622,81.5622,74.5622,81.5622,82.5622
2,74.1044,81.1223,82.0616,74.9222,82.1656,83.5995
3,74.9059,81.8626,83.1968,76.1891,83.4813,84.9247
4,75.4953,82.6166,84.2075,77.2827,84.0076,85.4548
5,75.6886,82.6456,84.3174,76.5349,85.0076,85.4548
6,74.6632,82.1556,83.5376,76.4716,85.0076,85.4548
7,73.9568,81.6898,83.1894,75.5659,84.6567,85.1014
8,73.0408,81.206,83.2764,75.0154,83.7444,85.1897
9,71.9408,80.7727,83.1023,74.552,83.569,85.013
10,71.9344,80.6024,82.9282,74.4331,83.3936,84.8363
11,71.5181,80.717,82.8771,74.3149,83.4304,84.5713
12,70.2722,80.4321,82.7541,73.9023,83.2181,84.6597
13,68.4558,80.4173,82.8412,70.6545,83.2059,84.748


==> data/exp_agent_num_b.txt <==
x,Blender,PHP,Reflexion,Debate,DyLAN,Ours
1,36.0615,39.7783,40.9284,36.171,41.5843,41.2986
2,51.9281,56.2503,58.9488,52.3663,59.5235,59.2193
3,52.4817,57.6616,59.5109,53.2929,60.2542,60.232
4,53.8409,58.3195,61.6189,55.0132,62.0865,61.3108
5,53.3903,58.9678,61.3882,55.1444,60.2997,61.5749
6,54.0058,58.5838,61.0488,54.9522,61.5461,61.597
7,54.4144,58.7325,60.9099,54.9876,61.0951,61.597
8,53.9967,59.286,60.9945,55.1853,61.1839,61.9493
9,54.5773,60.2867,61.7313,55.3224,61.4693,62.1254
10,54.897,61.2461,62.938,56.3046,62.7457,63.3362
11,57.4854,62.0019,64.5336,57.9053,65.3996,64.8333
12,64.1162,70.2497,71.9286,64.2738,72.582,72.7809
13,75.1893,82.39,84.7503,76.421,85.2278,85.4548


==> data/heat.dat <==
0	0	82.23086528
1	0	83.90838938
2	0	84.58880026
3	0	84.90969202
4	0	85.13213662
5	0	85.33644008
6	0	85.27305622
7	0	85.09156987
		
0	1	83.89155559
1	1	85.33231115
2	1	85.31750997
3	1	85.29381975
4	1	85.27316071
5	1	85.27106963
6	1	85.10308962
7	1	84.98995009
		
0	2	84.50715194
1	2	85.21336253
2	2	85.33231115
3	2	85.4548
4	2	85.27799864
5	2	85.09710136
6	2	84.93337413
7	2	84.92266399
		
0	3	84.94204482
1	3	85.31503617
2	3	85.31959786
3	3	85.33231115
4	3	85.07452426
5	3	84.9792848
6	3	84.96597369
7	3	84.97792845
		
0	4	85.05454467
1	4	85.29657344
2	4	85.2676324
3	4	85.14943228
4	4	85.05722669
5	4	85.09894805
6	4	84.99018248
7	4	84.83861356
		
0	5	85.22888879
1	5	85.29703109
2	5	85.05703395
3	5	85.04968948
4	5	85.1012477
5	5	84.95982557
6	5	84.79549898
7	5	84.8037584
		
0	6	85.27358908
1	6	85.39495382
2	6	85.22786056
3	6	85.13162441
4	6	85.07921603
5	6	84.9666049
6	6	84.96411923
7	6	84.87876846
		
0	7	85.2471609
1	7	85.36957516
2	7	85.22481611
3	7	85.12674774
4	7	85.07574928
5	7	84.95976489
6	7	84.83978481
7	7	84.75281806

